BAGEL: Bootstrapping Agents by Guiding Exploration with Language

Following natural language instructions by executing actions in digital environments (e.g. web-browsers and REST APIs) is a challenging task for language model (LM) agents. Unfortunately, LM agents often fail to generalize to new environments without human demonstrations. This work presents BAGEL, a method for bootstrapping LM agents without human supervision. BAGEL converts a seed set of randomly explored trajectories or synthetic instructions, into demonstrations, via round-trips between two noisy LM components: an LM labeler which converts a trajectory into a synthetic instruction, and a zero-shot LM agent which maps the synthetic instruction into a refined trajectory. By performing these round-trips iteratively, BAGEL quickly converts the initial distribution of trajectories towards those that are well-described by natural language. We use BAGEL demonstrations to adapt a zero shot LM agent at test time via in-context learning over retrieved demonstrations, and find improvements of over 2-13% absolute on ToolQA and MiniWob++, with up to 13x reduction in execution failures.

==> examples.txt <==
Goal: What is the average duration of all events in our team's schedule for the week?
Retrieve passages related to 'schedule for the week'.
Calculate ((1130 - 1000) + (1000 - 900) + (1000 - 800))/3
Finish with answer: 143.33.

Goal: Which of these three birthday parties lasts the longest: 1:00 PM - 3:00 PM, 6:00 PM - 9:00 PM, or 6:00 PM - 10:00 PM?
Evaluate python code: 
from datetime import timedelta
ans = {}
ans["1pm-3pm"] = timedelta(hours=2)
ans["6pm-9pm"] = timedelta(hours=3)
ans["6pm-10pm"] = timedelta(hours=4)
ans["longest"] = max(ans.values())
Finish with answer: longest

Goal: What is Sam's latest event in 2022?
Retrieve passages related to What did Sam do during the past week?
Evaluate python code: 
dates = ["January 13th, 2022", "June 13th", "June 15th", "January 20th, 2022"]
ans = max(dates)
Finish with answer: June 15th


Goal: What are all the businesses that have a rating of 4 or more, have 10 or more reviews, and are currently open?
Load database yelp|LoadDB[yelp]
Filter database according to stars>=4, review_count>=10, is_open=1|FilterDB[stars>=4, review_count>=10, is_open=1]
Interpret SQLite query: SELECT name, address FROM yelp_data WHERE stars>=4 AND review_count>=10 AND is_open=1|SQLInterpreter[SELECT name, address FROM yelp_data WHERE stars>=4 AND review_count>=10 AND is_open=1]
Finish with answer: All the businesses that have a rating of 4 or more, have 10 or more reviews, and are currently open are given in the table above.|Finish[All the businesses that have a rating of 4 or more, have 10 or more reviews, and are currently open are given in the table above]

Goal: Give me the names of researchers closely connected to the authors of the paper ``Improvement of the WENO-NIP Scheme for Hyperbolic Conservation Laws''.
Load DBLP|LoadGraph[dblp]
Check neighbours of node "Improvement of the WENO-NIP Scheme for Hyperbolic Conservation Laws" in graph PaperNet|NeighbourCheck[PaperNet, Improvement of the WENO-NIP Scheme for Hyperbolic Conservation Laws]
Get information for node "Improvement of the WENO-NIP Scheme for Hyperbolic Conservation Laws" in graph PaperNet|NodeCheck[PaperNet, Improvement of the WENO-NIP Scheme for Hyperbolic Conservation Laws]
Get information for node "Ruo Li" in graph AuthorNet|NodeCheck[AuthorNet, Ruo Li]
Check neighbours of node "Ruo Li" in graph AuthorNet|NeighbourCheck[AuthorNet, Ruo Li]
Get information for node "Peng Song" in graph AuthorNet|NodeCheck[AuthorNet, Peng Song]
Check neighbours of node "Peng Song" in graph AuthorNet|NeighbourCheck[AuthorNet, Peng Song]
Get information for node "Ning Ni" in graph AuthorNet|NodeCheck[AuthorNet, Ning Ni]
Check neighbours of node "Ning Ni" in graph AuthorNet|NeighbourCheck[AuthorNet, Ning Ni]
Finish with answer: ['Wenqing Ouyang', 'Yann Savoye', 'Ligang Liu', 'Zhongyuan Liu', 'Peng Song', 'Yucheng Sun']|Finish[['Wenqing Ouyang', 'Yann Savoye', 'Ligang Liu', 'Zhongyuan Liu', 'Peng Song', 'Yucheng Sun']]

Goal: What were the worst departure delays after 2pm for flights that did not get cancelled?
Load database flights

Filter database according to Cancelled=False, DepTime>=1400
Get database value for DepDelayMinutes
Finish with answer: 336.0

Goal: what are the top 5 airbnb options with price < 900, availability > 260 and at least 40 reviews

Load database airbnb
Filter database according to price < 900, availability 365 > 260, number of reviews > 40
Interpret SQLite query: 
SELECT * FROM airbnb_data ORDER BY number_of_reviews DESC LIMIT 5
Finish with answer: ['High-end doorman bldg in the LES', 'THE BEST DEAL ON THE HUDSON RIVER!!', 'Heart of Williamsburg, Brooklyn!', 'Beautiful & Tranquil Oasis in a Great Location', 'Sunny/Cozy 1BD']



Goal: who is affiliated with both nicolas christin and giulia fanti?
Load DBLP
Check neighbours of node Giulia Fanti in graph AuthorNet
Check neighbours of node Nicolas Christin in graph AuthorNet
Evaluate python code: 
list1=['Wanzheng Zhu', 'Rohan Bansal', 'Zachary Weinberg', 'Nicolas Christin', 'Suma Bhat', 'Hongyu Gong'];
list2=['Wanzheng Zhu', 'Rohan Bansal', 'Zachary Weinberg', 'Suma Bhat', 'Hongyu Gong', 'Giulia Fanti'];
ans=set(list1) & set(list2)
Finish with answer: {'Hongyu Gong', 'Rohan Bansal', 'Wanzheng Zhu', 'Zachary Weinberg', 'Suma Bhat'}


Goal: What are Michael I. Jordan's co-workers' current affiliations?
Load DBLP|LoadGraph[dblp]
Check neighbours of node Michael I. Jordan in graph AuthorNet|NeighbourCheck[AuthorNet, Michael I. Jordan]
Get information for node Rui Song in graph AuthorNet|NodeCheck[AuthorNet, Rui Song]
Get information for node Haiyan Luo in graph AuthorNet|NodeCheck[AuthorNet, Haiyan Luo]
Get information for node Zhiwei (Tony) Qin in graph AuthorNet|NodeCheck[AuthorNet, Zhiwei (Tony) Qin]
Get information for node Hongtu Zhu in graph AuthorNet|NodeCheck[AuthorNet, Hongtu Zhu]
Get information for node Mohammed Korayem in graph AuthorNet|NodeCheck[AuthorNet, Mohammed Korayem]
Get information for node Liangjie Hong in graph AuthorNet|NodeCheck[AuthorNet, Liangjie Hong]
Finish with answer: ['Xidian University, Xian, China', 'Anhui Institute of Optics and Fine Mechanics, Chinese Academy of Sciences, Hefei, China', 'Lyft, San Fancisco, CA, USA', 'Univ North Carolina Chapel Hill, Dept Biostat, Chapel Hill, NC USA', 'CareerBuilder, Atlanta, GA, USA', 'LinkedIn, Sunnyvale, CA, USA']|Finish[['Xidian University, Xian, China', 'Anhui Institute of Optics and Fine Mechanics, Chinese Academy of Sciences, Hefei, China', 'Lyft, San Fancisco, CA, USA', 'Univ North Carolina Chapel Hill, Dept Biostat, Chapel Hill, NC USA', 'CareerBuilder, Atlanta, GA, USA', 'LinkedIn, Sunnyvale, CA, USA']]
Finished

Goal: What are David's plans this weekend?
Retrieve passages related to David's plans this weekend|RetrieveAgenda[David's plans this weekend]
Finish with answer: On the evening of September 16th, 2022, David will be attending a Blind Date Night event at The Press Lounge.|Finish[On the evening of September 16th, 2022, David will be attending a Blind Date Night event at The Press Lounge]

Goal: What are the flight numbers that are not cancelled or diverted and belong to the marketing airline network UA?
Load database flights|LoadDB[flights]
Filter database according to Cancelled=False, Diverted=False, Marketing_Airline_Network=UA|FilterDB[Cancelled=False, Diverted=False, Marketing_Airline_Network=UA]
Get database value for Flight_Number_Marketing_Airline|GetValue[Flight_Number_Marketing_Airline]
Finish with answer: 4301, 4299, 4298, 4296, 4295, 4294, 4293, 4292, 4291, 4290, 4288, 4287, 4286, 4281, 4280, 4273, 4271, 4270, 4268, 4267, 4266, 4265, 4263, 4261, 4260, 4259, 4256, 4255, 4253, 4252, 4251, 4250, 4249, 4248, 4245, 4244, 4243, 4242, 4241, 4240, 4238, 4237, 4236, 4235, 4234, 4233, 4232, 4230, 4229, 4228 ... |Finish[4301, 4299, 4298, 4296, 4295, 4294, 4293, 4292, 4291, 4290, 4288, 4287, 4286, 4281, 4280, 4273, 4271, 4270, 4268, 4267, 4266, 4265, 4263, 4261, 4260, 4259, 4256, 4255, 4253, 4252, 4251, 4250, 4249, 4248, 4245, 4244, 4243, 4242, 4241, 4240, 4238, 4237, 4236, 4235, 4234, 4233, 4232, 4230, 4229, 4228 ... ]
Finished




==> prompts_miniwob/prompt_policy.txt <==
You are a web-agent on an HTML page capable of executing the following kinds of sub-tasks:
{inventory_str}

You are given the following instruction: {super_goal}. To perform this instruction, you've executed the following actions, and observed the following webpage states (described briefly in language).

**Previous observations and actions**
{prev_observations_and_actions}

After taking these actions, you observe the current web-page HTML:
{webpage_html} 

==> prompts_miniwob/prompt_state_changelog.txt <==
A human interacts with a website, changing its HTML. Given the initial HTML and the final HTML, describe the changes made in a paragraph.

Initial HTML:
{init_webpage}

Final HTML:
{final_webpage}

Describe the change as a single paragraph. If no changes were made, output "no change".
Changes: [[pred]]

==> prompts_toolqa/prompt_policy.txt <==
You are an agent with access to tools, that you may use to respond to various queries. You have the following tools:
{inventory_str}

To respond to queries, you need to call tools in a specific sequence to obtain the answer.

You are given the following query: {super_goal} 

To perform this instruction, you've executed the following actions, and observed the following outputs from your tools: 

**Previous observations and actions**
{prev_observations_and_actions}

**Current Observation**
{curr_observation}
